A Machine Learning Approach For Classifying Low-mass X-ray Binaries Based On Their Compact Object Nature

Low Mass X-ray binaries (LMXBs) are binary systems where one of the components is either a black hole or a neutron star and the other is a less massive star. It is challenging to unambiguously determine whether a LMXB hosts a black hole or a neutron star. In the last few decades, multiple observational works have tried, with different levels of success, to address this problem. In this paper, we explore the use of machine learning to tackle this observational challenge. We train a random forest classifier to identify the type of compact object using the energy spectrum in the energy range 5-25 keV obtained from the Rossi X-ray Timing Explorer archive. We report an average accuracy of 87+/-13 in classifying the spectra of LMXB sources. We further use the trained model for predicting the classes for LMXB systems with unknown or ambiguous classification. With the ever-increasing volume of astronomical data in the X-ray domain from present and upcoming missions (e.g., SWIFT, XMM-Newton, XARM, ATHENA, NICER), such methods can be extremely useful for faster and robust classification of X-ray sources and can also be deployed as part of the data reduction pipeline.

==> A Machine Learning Approach For Classifying Low-mass X-ray Binaries/Method-2-Source-wise-Accuracy.csv <==
Name,Class,Total Observations,Correctly Classified,Misclassified,Accuracy
XTEJ1118+480,BH,80,11,69,13.75
XTEJ1748-288,BH,91,31,60,34.07
XTEJ1652-453,BH,55,35,20,63.64
XTEJ1759-220,NS,45,29,16,64.44
SWIFTJ1756.9-2508,NS,47,33,14,70.21
MAXIJ1836-194,BH,74,52,22,70.27
SWIFTJ1713.4-4219,BH,31,24,7,77.42
SLX1735-269,NS,83,65,18,78.31
GRS1737-31,BH,14,11,3,78.57
NGC6440,NS,87,74,13,85.06
4U1543-47,BH,67,57,10,85.07
SAXJ1819.3-2525,BH,9,8,1,88.89
4U1746-371,NS,61,55,6,90.16
SWIFTJ1357.2-0933,BH,23,21,2,91.3
SAXJ1810.8-2609,NS,36,33,3,91.67
SAXJ1806.5-2215,NS,50,46,4,92.0
IGRJ17497-2821,NS,13,12,1,92.31
KS1731-260,NS,75,72,3,96.0
MXB1658-298,NS,73,71,2,97.26
1A1744-361,NS,49,48,1,97.96
XTEJ1755-324,BH,10,10,0,100.0
XTEJ2012+381,BH,26,26,0,100.0
4U1254-690,NS,100,100,0,100.0
GS1354-64,BH,11,11,0,100.0
GRS1739-278,BH,11,11,0,100.0
V4641SGR,BH,7,7,0,100.0
XTEJ1818-245,BH,56,56,0,100.0


==> A Machine Learning Approach For Classifying Low-mass X-ray Binaries/Method-3-Source-wise-Accuracy.csv <==
Name,Class,Total Observations,Correctly Classified,Misclassified,Accuracy
XTEJ1118+480,BH,80,6,74,7.5
IGRJ00291+5934,NS,180,14,166,7.78
1A1246-588,NS,166,36,130,21.69
XTEJ1748-288,BH,91,27,64,29.67
IGRJ17379-3747,BH,784,415,369,52.93
XTEJ1812-182,NS,233,129,104,55.36
XTEJ1908+094,BH,213,121,92,56.81
4U1728-34,NS,423,264,159,62.41
XTEJ1652-453,BH,55,35,20,63.64
H1743-32,BH,558,361,197,64.7
XTEJ1759-220,NS,45,30,15,66.67
SAXJ1808.4-3658,NS,295,206,89,69.83
SWIFTJ1756.9-2508,NS,47,33,14,70.21
MAXIJ1836-194,BH,74,52,22,70.27
SWIFTJ1539.2-6227,BH,145,103,42,71.03
SWIFTJ1713.4-4219,BH,31,24,7,77.42
GRS1737-31,BH,14,11,3,78.57
GRS1747-312,NS,215,170,45,79.07
TERZAN5,NS,125,99,26,79.2
LMCX-2,NS,141,112,29,79.43
4U1630-47,BH,1102,877,225,79.58
XTEJ1720-318,BH,101,82,19,81.19
MAXIJ10556-332,NS,262,217,45,82.82
4U1608-52,NS,1041,876,165,84.15
4U1543-47,BH,67,58,9,86.57
SLX1735-269,NS,83,72,11,86.75
CYGX-2,NS,583,514,69,88.16
NGC6440,NS,87,77,10,88.51
SAXJ1819.3-2525,BH,9,8,1,88.89
4U1746-371,NS,61,55,6,90.16
GX339-4,BH,1163,1055,108,90.71
XTEJ1650-500,BH,121,110,11,90.91
XTEJ1550-564,BH,368,335,33,91.03
SWIFTJ1357.2-0933,BH,23,21,2,91.3
AQLX1,NS,555,507,48,91.35
MAXIJ1543-564,BH,268,245,23,91.42
SAXJ1806.5-2215,NS,50,46,4,92.0
XTEJ1859+226,BH,125,115,10,92.0
IGRJ17497-2821,NS,13,12,1,92.31
4U0614+091,NS,498,464,34,93.17
SAXJ1810.8-2609,NS,36,34,2,94.44
XTEJ1817-330,BH,157,149,8,94.9
HETEJ1900.1-2455,NS,351,336,15,95.73
GROJ1655-40,BH,546,524,22,95.97
4U1705-44,NS,512,492,20,96.09
MXB1658-298,NS,73,71,2,97.26
1A1744-361,NS,49,48,1,97.96
4U1724-307,NS,127,125,2,98.43
SAXJ1750.8-2900,NS,131,129,2,98.47
KS1731-260,NS,75,74,1,98.67
4U1636-53,NS,1563,1555,8,99.49
4U1254-690,NS,100,100,0,100.0
V4641SGR,BH,7,7,0,100.0
XTEJ1755-324,BH,10,10,0,100.0
XTEJ2012+381,BH,26,26,0,100.0
GS1354-64,BH,11,11,0,100.0
XTEJ1818-245,BH,56,56,0,100.0
SERX-1,NS,102,102,0,100.0
4U1702-429,NS,225,225,0,100.0
GRS1739-278,BH,11,11,0,100.0
4U1735-44,NS,222,222,0,100.0


==> A Machine Learning Approach For Classifying Low-mass X-ray Binaries/prediction_data_results.csv <==
Source Name,Total Observations,Predicted Class,Prediction percentage,avg. snr
4U1822-371,97,BH,55.67,67.0
4U1957+11,121,BH,72.73,22.38
IGRJ17285-2922,5,BH,60.0,10.03
IGRJ17494-3030,97,NS,54.64,25.84
SAXJ1711.6-3808,34,NS,94.12,34.35
SLX1746-331,65,BH,87.69,26.82
SWIFTJ1842.5-1124,49,BH,51.02,25.71
XTEJ1637-498,76,BH,65.79,8.41
XTEJ1719-291,2,NS/BH,50.0,2.82
XTEJ1727-476,4,BH,100.0,6.3
XTEJ1752-223,210,BH,67.14,56.0
XTEJ1856+053,5,BH,100.0,10.75
XTEJ1901+014,1,BH,100.0,1.1


==> A Machine Learning Approach For Classifying Low-mass X-ray Binaries/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
